The Price Reversal Phenomenon: When Cheaper Reasoning Models Cost More

Developers and consumers increasingly choose reasoning models (RMs) based on their listed API prices. However, how accurately do these prices reflect actual inference costs? We conduct the first systematic study of this question, evaluating 8 frontier RMs across 12 diverse tasks covering competition math, science QA, code generation, and multi-domain agents. We uncover the pricing reversal phenomenon: in 32% of model-pair comparisons, the model with a lower listed price actually incurs a higher total cost, with reversal magnitude reaching up to 28x. For example, Gemini 3 Flash's listed price is 80% cheaper than GPT-5.4's, yet its actual cost across all tasks is 38% higher. We build a formal cost attribution framework based on Shapley value, and leverage it to trace the dominating contributors to vast heterogeneity in thinking token consumption and number of interaction turns: on the same query, one model may use 900% more thinking tokens than another, or 10x more turns of environment interactions. We further show that per-query cost prediction is fundamentally difficult: repeated runs of the same query yield thinking token variation up to 9.7x, establishing an irreducible noise floor for any predictor. Thus, we propose cost distribution prediction as an open challenge. Our findings demonstrate that listed API pricing is an unreliable proxy for actual cost, calling for cost-aware model selection and transparent per-request cost monitoring.

==> figure/intro_overall/intro_overall_per_model.csv <==
brand,display_name,provider,input_per_mtok,output_per_mtok,cache_per_mtok,listed_price,total_cost,tokens_input,tokens_cache,tokens_output,tokens_reasoning,n_trials,n_datasets,price_rank,cost_rank
claude-opus-4.7,Opus 4.7,Anthropic,5.0,25.0,0.5,30.0,708.4493865000001,14576893,368371493,8081698,9973469,6865,12,1,1
gpt-5.4,GPT-5.4,OpenAI,2.5,15.0,0.25,17.5,509.12323250000014,24609721,298900480,4583475,20274779,6808,12,2,4
gemini-3.1-pro,Gemini 3.1 Pro,Google,2.0,12.0,0.2,14.0,676.8002078,35671907,270105149,5407553,40545394,6871,12,3,3
claude-haiku-4.5,Haiku 4.5,Anthropic,1.0,5.0,0.1,6.0,420.7594970999998,32650691,1186545611,12460677,41430172,6876,12,4,6
gpt-5.4-mini,GPT-5.4 Mini,OpenAI,0.75,4.5,0.075,5.25,325.0618974,32685074,659537152,5966105,49830074,6843,12,5,7
kimi-k2.6,Kimi K2.6,Moonshot,0.95,4.0,0.16,4.95,421.81952043999996,18427972,521455744,5253404,74966603,6832,12,6,5
gemini-3-flash,Gemini 3 Flash,Google,0.5,3.0,0.05,3.5,704.8656820500005,122284715,2367393091,6407892,168709998,6871,12,7,2
minimax-m2.7,MiniMax M2.7,MiniMax,0.3,1.2,0.06,1.5,148.21316471999998,143866840,794952352,14167892,33628751,6580,12,8,8


==> figure/quantile_reversal/quantile_per_model_all_datasets.csv <==
dataset,model,brand,listed_price,n_tasks,mean,total,q1,q5,q10,q15,q20,q25,q30,q40,q50,q60,q70,q75,q80,q85,q90,q95,q99
aime-hybrid,claude-opus-4.7-high,claude-opus-4.7,30.0,60,0.023132500000000004,1.3879500000000002,0.0009854,0.0011287500000000002,0.001164,0.0012847499999999999,0.001348,0.0014337500000000001,0.0015500000000000002,0.002027,0.002275,0.0024839999999999997,0.0029334999999999986,0.00382375,0.01414400000000001,0.018904,0.029973000000000027,0.07888749999999999,0.38683869999999765
aime-hybrid,gpt-5.4-high,gpt-5.4,17.5,60,0.087646125,5.2587675,0.009565975,0.01242975,0.014371000000000002,0.01512575,0.0175555,0.022451875,0.02533325,0.0368775,0.04411375,0.06349699999999996,0.0876075,0.10733937500000001,0.117623,0.12733387499999999,0.15352225000000003,0.20387437499999922,0.6469128749999995
aime-hybrid,gemini-3.1-pro-preview,gemini-3.1-pro,14.0,60,0.14231833333333335,8.539100000000001,0.02107764,0.0288175,0.0366262,0.039622399999999995,0.04583400000000001,0.051841,0.0674912,0.092534,0.109674,0.15787959999999998,0.17498999999999998,0.19058799999999998,0.21370040000000004,0.2743028,0.30993060000000006,0.33195919999999995,0.4624078199999999
aime-hybrid,claude-haiku-4.5-high,claude-haiku-4.5,6.0,60,0.09767376666666666,5.8604259999999995,0.01245606,0.019747149999999998,0.0491962,0.0511661,0.058639000000000004,0.06209375,0.0640669,0.08284219999999999,0.09201000000000001,0.1020412,0.13529329999999998,0.1428345,0.15399160000000003,0.1601776,0.1601988,0.1602336,0.16043367
aime-hybrid,gpt-5.4-mini-high,gpt-5.4-mini,5.25,60,0.018787120833333334,1.12722725,0.0012187025,0.001629375,0.0017536250000000002,0.0021220999999999996,0.0024199000000000004,0.003275875,0.0042153,0.006222200000000001,0.007678875,0.010278049999999999,0.016554825000000002,0.020051749999999997,0.02380990000000001,0.03041855,0.03485925,0.09357671249999998,0.13373625249999996
aime-hybrid,kimi-k2.6-high,kimi-k2.6,4.95,60,0.07600652999999999,4.5603918,0.0054823515,0.010071575,0.0136054,0.015030615,0.01794021,0.0250595375,0.028172055,0.03992131,0.060863749999999994,0.07632143999999999,0.09908823,0.1062066,0.10958694000000001,0.12514655249999995,0.18512889000000002,0.21071357999999996,0.2730448494999999
aime-hybrid,gemini-3-flash-preview,gemini-3-flash,3.5,60,0.05224363333333334,3.134618,0.012103014999999998,0.015003625,0.01689695,0.022566475,0.0275822,0.031036749999999995,0.0370324,0.0444646,0.047712,0.0528494,0.06287185,0.06317175,0.06550460000000001,0.07551969999999998,0.08306850000000002,0.09247829999999993,0.15912588999999983
aime-hybrid,minimax-m2.7-high,minimax-m2.7,1.5,56,0.013012666071428572,0.7287093,0.002054655,0.002877075,0.0031884,0.004283925,0.004924799999999999,0.005271449999999999,0.006017850000000001,0.0082275,0.012153150000000001,0.014827499999999999,0.016385999999999998,0.017835974999999997,0.020068799999999998,0.022586625000000003,0.02424465,0.029513775,0.035001285
arc-agi-v1,claude-opus-4.7-high,claude-opus-4.7,30.0,400,0.255862975,102.34519,0.007349650000000001,0.016013750000000004,0.031029500000000005,0.04309275,0.05751600000000001,0.0739,0.08738249999999999,0.12040100000000004,0.1609875,0.2148699999999999,0.2822134999999999,0.35117,0.42016500000000034,0.5554042499999998,0.7858990000000005,0.826559,0.8644750000000001
arc-agi-v1,gpt-5.4-high,gpt-5.4,17.5,396,0.12835933080808082,50.830295,0.009346,0.0175225,0.0235125,0.02790875,0.033595,0.04119249999999999,0.04863,0.063465,0.0819725,0.10506,0.13666,0.15976125000000002,0.20403,0.23482999999999998,0.28750999999999993,0.38829,0.6809827500000003
arc-agi-v1,gemini-3.1-pro-preview,gemini-3.1-pro,14.0,400,0.176375935,70.550374,0.021214320000000002,0.03946330000000001,0.047334400000000006,0.0584046,0.0708736,0.0851685,0.0950542,0.12034480000000004,0.14714100000000002,0.1723884,0.20821299999999995,0.22815699999999997,0.2579308000000001,0.2968216,0.3470684000000001,0.4624963,0.5650777399999999
arc-agi-v1,claude-haiku-4.5-high,claude-haiku-4.5,6.0,400,0.1015364825,40.614593,0.014895930000000002,0.034202500000000004,0.044160400000000016,0.05167325,0.058400799999999996,0.06338875,0.0711687,0.08792060000000002,0.10275400000000001,0.115997,0.13088409999999998,0.13997975000000001,0.1485148,0.15670035,0.16195410000000002,0.16447879999999998,0.17051517
arc-agi-v1,gpt-5.4-mini-high,gpt-5.4-mini,5.25,400,0.050250393750000004,20.1001575,0.00160502,0.002776075,0.00410525,0.005754024999999999,0.007965200000000006,0.0102945,0.012770149999999997,0.0181357,0.028145000000000003,0.0490338,0.07153174999999998,0.09051087499999999,0.09864930000000002,0.1123151,0.12372315,0.14144132499999992,0.17287351499999992
arc-agi-v1,kimi-k2.6-high,kimi-k2.6,4.95,394,0.11338627182741118,44.6741911,0.009084878,0.01588735,0.02200834,0.03010489,0.03837113,0.045485874999999995,0.05225688,0.07243393,0.09238785,0.11450603,0.14543573999999998,0.165881575,0.1877840300000001,0.21229675000000003,0.2341104,0.2632336999999998,0.33887668299999996
arc-agi-v1,gemini-3-flash-preview,gemini-3-flash,3.5,400,0.09830422374999999,39.3216895,0.034011545,0.053529425,0.0605749,0.06717942500000001,0.0700664,0.07375875,0.07705255,0.08225500000000001,0.08732275,0.0943216,0.1006243,0.105116875,0.10958650000000002,0.12916239999999996,0.18961519999999998,0.1913274,0.19895568999999996
arc-agi-v1,minimax-m2.7-high,minimax-m2.7,1.5,248,0.029011694758064515,7.1949003,0.002671479,0.005038905000000001,0.00696159,0.008212379999999998,0.00916782,0.010831424999999999,0.012168599999999998,0.015787680000000002,0.0229449,0.03314105999999999,0.03956568,0.04528815,0.049747980000000025,0.056254889999999995,0.0603048,0.06571862999999999,0.07325014799999999
arenahard-test,claude-opus-4.7-high,claude-opus-4.7,30.0,749,0.05949234312416555,44.559765,0.0025562000000000002,0.006779,0.010613000000000001,0.013680000000000001,0.016527999999999998,0.01937,0.021718,0.027587999999999998,0.035199999999999995,0.044489,0.057365,0.06650500000000001,0.07633499999999999,0.09417699999999997,0.12176500000000005,0.19249300000000003,0.4974691999999991
arenahard-test,gpt-5.4-high,gpt-5.4,17.5,750,0.07142429666666668,53.568222500000005,0.00292215,0.005607875,0.007802000000000001,0.010234875,0.013202000000000002,0.015126874999999998,0.017912,0.027282,0.04146625,0.061980999999999974,0.0837495,0.09699312499999999,0.11319350000000002,0.1344945,0.15914575000000003,0.22088412499999974,0.40097012499999984
arenahard-test,gemini-3.1-pro-preview,gemini-3.1-pro,14.0,750,0.04917965866666666,36.884744,0.01120516,0.016532500000000002,0.0197048,0.021899199999999997,0.0241028,0.025959,0.027475000000000003,0.031744800000000004,0.035139000000000004,0.0399184,0.04591839999999999,0.050817,0.05637680000000002,0.06658529999999999,0.08002440000000001,0.11276199999999993,0.33804687999999944
arenahard-test,claude-haiku-4.5-high,claude-haiku-4.5,6.0,750,0.023978526666666666,17.983895,0.00196729,0.00300945,0.0038306,0.00441265,0.0054282,0.006282749999999999,0.0073693,0.0095538,0.013295499999999998,0.019013999999999996,0.02778329999999999,0.03400575,0.0378084,0.04688479999999999,0.0589415,0.07864755,0.11098711999999998
arenahard-test,gpt-5.4-mini-high,gpt-5.4-mini,5.25,750,0.012051227,9.03842025,0.0004647325,0.0007976375,0.00112245,0.001422425,0.00167445,0.0020646875,0.0026991750000000003,0.0038366500000000005,0.0056315,0.00804225,0.011768174999999995,0.013929437499999999,0.017431350000000005,0.021222525,0.02575107500000001,0.040351837499999994,0.10165241999999998
arenahard-test,kimi-k2.6-high,kimi-k2.6,4.95,748,0.03172698409090909,23.7317841,0.0029815600000000003,0.0051929475000000004,0.007025305,0.008591557500000001,0.00977999,0.0119316,0.013688814999999998,0.01750789,0.022606975,0.028514419999999995,0.035080965,0.0390852,0.04580004000000001,0.054985014999999984,0.06695824,0.09168918499999995,0.15382054599999978
arenahard-test,gemini-3-flash-preview,gemini-3-flash,3.5,750,0.011597838666666666,8.698379,0.001967175,0.00297495,0.00342535,0.00381555,0.004109,0.004518875,0.00485645,0.0053653,0.005837749999999999,0.0065054,0.00721795,0.007955875000000001,0.008632,0.009811299999999998,0.01237525,0.033919774999999895,0.19012368500000001
arenahard-test,minimax-m2.7-high,minimax-m2.7,1.5,746,0.0046538356568364605,3.4717613999999997,0.00031660499999999997,0.000634875,0.0008329499999999999,0.001029,0.0012768,0.0014788499999999999,0.00170655,0.0023151,0.0030866999999999995,0.0039681,0.0053217,0.006031725,0.0069816,0.008197425000000001,0.009773549999999999,0.013672275000000001,0.02414959499999996
gpqa-test,claude-opus-4.7-high,claude-opus-4.7,30.0,196,0.05758617346938776,11.286890000000001,0.0012832499999999999,0.0018825,0.0033875,0.0077225,0.010385,0.01276375,0.01412,0.016705,0.019119999999999998,0.024099999999999996,0.032685,0.03909125,0.056055,0.0910425,0.117415,0.30040999999999995,0.5861925000000027
gpqa-test,gpt-5.4-high,gpt-5.4,17.5,198,0.05101823232323232,10.101609999999999,0.0035930750000000003,0.00647625,0.0075995,0.00851875,0.0101375,0.011134375000000002,0.01241825,0.0178805,0.02524125,0.0340935,0.044252499999999986,0.052896875,0.065573,0.09160049999999993,0.11557225000000004,0.19241587499999993,0.3983478250000001
gpqa-test,gemini-3.1-pro-preview,gemini-3.1-pro,14.0,198,0.07782743434343434,15.409831999999998,0.01019874,0.0138239,0.0178748,0.0201773,0.0246292,0.026272499999999997,0.028367599999999996,0.03307520000000002,0.042906,0.05304719999999999,0.07041299999999995,0.08173949999999999,0.09934480000000007,0.1338883,0.1948104000000004,0.26866279999999987,0.43779696000000007
gpqa-test,claude-haiku-4.5-high,claude-haiku-4.5,6.0,198,0.04969242929292929,9.839101,0.0049756800000000006,0.0073045,0.010573,0.013851899999999997,0.017786200000000002,0.022899,0.029846799999999996,0.0355944,0.0438075,0.051078599999999995,0.061342699999999986,0.06925275,0.07326460000000001,0.08227949999999999,0.09523290000000002,0.12757409999999997,0.15090363
gpqa-test,gpt-5.4-mini-high,gpt-5.4-mini,5.25,198,0.009492959595959595,1.8796059999999999,0.0005097750000000001,0.0007037875,0.0009483,0.0010609875,0.0012909500000000001,0.0015016875,0.0016598249999999998,0.0027768000000000007,0.003723125,0.006024600000000001,0.009497299999999997,0.0116595,0.01411160000000001,0.018996299999999997,0.026832275000000003,0.033385275,0.058431375
gpqa-test,kimi-k2.6-high,kimi-k2.6,4.95,196,0.07356433520408164,14.4186097,0.0047700725,0.0069621,0.008728475,0.0114072625,0.0150933,0.018914974999999997,0.021774799999999997,0.03358085,0.052065150000000004,0.0714221,0.0916726,0.1063363125,0.12219635000000001,0.13954375000000002,0.17469954999999998,0.2252008875,0.2739818150000003
gpqa-test,gemini-3-flash-preview,gemini-3-flash,3.5,198,0.056979722222222216,11.281984999999999,0.009092670000000002,0.015129250000000002,0.0235934,0.0289245,0.035677299999999995,0.0386145,0.03988799999999999,0.0439683,0.0496185,0.05484949999999999,0.06269259999999999,0.067189375,0.07074100000000001,0.07580395,0.08596645,0.11461192499999799,0.19031396499999997
gpqa-test,minimax-m2.7-high,minimax-m2.7,1.5,193,0.009825032642487045,1.8962312999999997,0.0005956919999999999,0.0013737,0.00165324,0.0021968399999999994,0.0024676800000000003,0.0032856,0.003838139999999999,0.0058613400000000005,0.007198199999999999,0.009094679999999999,0.012148139999999991,0.015152099999999998,0.017251140000000005,0.01923023999999999,0.02273352,0.025463639999999985,0.031901339999999945
hle-subset_500,claude-opus-4.7-high,claude-opus-4.7,30.0,495,0.16892686868686868,83.6188,0.0029285,0.005665500000000001,0.007639,0.0091775,0.011732999999999999,0.013819999999999999,0.01808,0.028425000000000006,0.05289,0.08896799999999999,0.15335399999999996,0.20115,0.2786140000000003,0.4203739999999999,0.6054850000000007,0.801311,0.8030409000000001
hle-subset_500,gpt-5.4-high,gpt-5.4,17.5,489,0.11871583333333334,58.052042500000006,0.0058008999999999995,0.011846500000000003,0.019552,0.025771500000000003,0.032476000000000005,0.039635,0.0465785,0.06312,0.08113499999999998,0.1052215,0.13346749999999996,0.14349749999999997,0.16483950000000006,0.20800500000000005,0.25817199999999996,0.35717299999999974,0.6346716
hle-subset_500,gemini-3.1-pro-preview,gemini-3.1-pro,14.0,495,0.18999591515151515,94.047978,0.00928404,0.0133862,0.0175156,0.0222416,0.03141120000000001,0.040392,0.051563999999999985,0.09100560000000002,0.154046,0.2030532,0.2635275999999999,0.301716,0.3335544,0.36317179999999993,0.42602280000000003,0.48451879999999964,0.76142648
hle-subset_500,claude-haiku-4.5-high,claude-haiku-4.5,6.0,499,0.06640440280561123,33.135797000000004,0.0025903399999999996,0.005945000000000001,0.010205200000000003,0.0182237,0.023414600000000004,0.029580000000000002,0.032863,0.04305720000000001,0.055789,0.0717744,0.09005019999999998,0.09802049999999998,0.10689560000000001,0.12031820000000001,0.1447432,0.16015200000000002,0.16047664
hle-subset_500,gpt-5.4-mini-high,gpt-5.4-mini,5.25,500,0.023376801,11.6884005,0.0006987124999999999,0.0012711,0.0023914750000000005,0.0034074,0.0044389500000000005,0.00603525,0.007223275,0.0100934,0.013338875,0.0179342,0.02410895,0.028380000000000002,0.034058200000000004,0.041316999999999986,0.053006975000000005,0.08708561249999983,0.13735364999999994
hle-subset_500,kimi-k2.6-high,kimi-k2.6,4.95,486,0.1274174411522634,61.9248764,0.0090863175,0.0188438625,0.02970085,0.039838412499999996,0.051856,0.060225825,0.078297525,0.09660485,0.1180843,0.1471043,0.17177009999999998,0.1808915125,0.19602224999999998,0.211568275,0.227846025,0.26026045000000003,0.32442889749999987
hle-subset_500,gemini-3-flash-preview,gemini-3-flash,3.5,495,0.07755532424242424,38.3898855,0.00244214,0.005048049999999999,0.013743200000000006,0.031056550000000002,0.03764460000000001,0.043701,0.050410699999999996,0.0599764,0.069338,0.0777896,0.08683279999999999,0.091755,0.1022574,0.12066509999999997,0.1893541,0.18986855,0.19150667999999998
hle-subset_500,minimax-m2.7-high,minimax-m2.7,1.5,457,0.025175501750547044,11.505204299999999,0.001102236,0.00190074,0.00293694,0.00410736,0.005131859999999999,0.0064377,0.008049239999999997,0.01354104,0.0199647,0.026456219999999996,0.03451452,0.0403566,0.04746498,0.05257901999999998,0.05886984,0.06356153999999999,0.0732552
livecodebench-test,claude-opus-4.7-high,claude-opus-4.7,30.0,1055,0.07972550236966824,84.110405,0.0029908,0.0039535,0.0044410000000000005,0.005095000000000001,0.005678,0.0062175,0.006743,0.008235000000000001,0.01174,0.016883,0.026325999999999974,0.03899999999999999,0.05763600000000001,0.09424049999999996,0.19541900000000026,0.6359604999999997,0.8060126000000001
livecodebench-test,gpt-5.4-high,gpt-5.4,17.5,1002,0.05253584580838324,52.64091750000001,0.0020075500000000003,0.00254525,0.0032232499999999996,0.003923625,0.0044775,0.0054556249999999995,0.006633250000000001,0.009621000000000005,0.01597875,0.025918,0.04578249999999996,0.059445624999999995,0.07991050000000002,0.110483125,0.14939275,0.21940874999999993,0.43794707500000013
livecodebench-test,gemini-3.1-pro-preview,gemini-3.1-pro,14.0,1055,0.10097174976303318,106.52519600000001,0.00790248,0.011626400000000002,0.0143264,0.0170072,0.0199544,0.023707,0.0301732,0.04291600000000001,0.060206,0.0806628,0.11440239999999999,0.130127,0.15867120000000004,0.20612759999999997,0.2795236000000001,0.33562219999999976,0.4589119200000002
livecodebench-test,claude-haiku-4.5-high,claude-haiku-4.5,6.0,1055,0.05046678104265403,53.242454,0.0030843999999999997,0.005818,0.008440000000000001,0.012823799999999998,0.0188762,0.023648000000000002,0.029061399999999994,0.0374984,0.046397,0.05451360000000001,0.06502720000000001,0.07053000000000001,0.07691360000000001,0.0837516,0.0931158,0.11416329999999998,0.16056428
livecodebench-test,gpt-5.4-mini-high,gpt-5.4-mini,5.25,1021,0.021583694417238,22.036952,0.00022060000000000002,0.00032675,0.0004305,0.00052425,0.00069375,0.00082,0.0010834999999999998,0.00178725,0.00451775,0.009896499999999999,0.01903825,0.024234250000000002,0.0326045,0.042425500000000005,0.0651255,0.09681825,0.1905896499999996
livecodebench-test,kimi-k2.6-high,kimi-k2.6,4.95,1035,0.054196070193236724,56.09293265000001,0.001400367,0.002105765,0.00282197,0.003695875,0.0048176600000000005,0.0065541,0.00879746,0.017010550000000003,0.0289482,0.044475219999999996,0.0641737,0.08000945000000001,0.09650859000000002,0.122472075,0.15196298000000003,0.19442738999999992,0.2489465369999999
livecodebench-test,gemini-3-flash-preview,gemini-3-flash,3.5,1055,0.1541105848341232,162.58666699999998,0.01987985,0.0360003,0.0506822,0.062444849999999996,0.08012670000000001,0.10090650000000001,0.1763225,0.19010860000000002,0.19048549999999997,0.1908336,0.19116149999999998,0.19134299999999999,0.1915246,0.19181314999999996,0.1922417,0.1928659,0.19692269
livecodebench-test,minimax-m2.7-high,minimax-m2.7,1.5,975,0.01214424123076923,11.8406352,0.000511392,0.00074871,0.0010146600000000001,0.00132288,0.00175356,0.0024051000000000003,0.0032483399999999993,0.004949520000000001,0.0071232,0.00972564,0.013448939999999998,0.0168195,0.02068884000000001,0.024360329999999996,0.031312019999999996,0.04350359999999999,0.05786275799999999
livemathbench-test,claude-opus-4.7-high,claude-opus-4.7,30.0,121,0.043509462809917354,5.264645,0.000934,0.001035,0.0015,0.0020800000000000003,0.003925,0.0072,0.010395000000000001,0.015175,0.018109999999999998,0.021730000000000003,0.031525,0.037739999999999996,0.045655,0.06414,0.08817,0.20638,0.31111999999999995
livemathbench-test,gpt-5.4-high,gpt-5.4,17.5,120,0.03795372916666666,4.554447499999999,0.002359775,0.0039545000000000005,0.0050472500000000005,0.00742625,0.0080925,0.009215000000000001,0.010666499999999999,0.012552500000000001,0.015391250000000002,0.021727999999999994,0.033757249999999996,0.038310625,0.046964,0.06556512499999993,0.09105375000000002,0.15814587500000002,0.25394017500000016
livemathbench-test,gemini-3.1-pro-preview,gemini-3.1-pro,14.0,121,0.06729368595041323,8.142536,0.0042184,0.010178,0.013038,0.01609,0.017976,0.019152000000000002,0.023273999999999996,0.027968,0.033271999999999996,0.049356000000000004,0.06482,0.08313399999999999,0.09197,0.11773200000000002,0.192108,0.24832600000000002,0.3534315999999998
livemathbench-test,claude-haiku-4.5-high,claude-haiku-4.5,6.0,121,0.05138431404958677,6.217502,0.0019822,0.0038910000000000004,0.005133,0.006180000000000001,0.007892,0.009120999999999999,0.012279000000000002,0.025591,0.042376000000000004,0.051727999999999996,0.06404,0.071966,0.07876699999999999,0.09824600000000001,0.14232599999999998,0.16020700000000002,0.1602568
livemathbench-test,gpt-5.4-mini-high,gpt-5.4-mini,5.25,121,0.009750861570247932,1.1798542499999998,0.0002992,0.00046824999999999997,0.0006452500000000001,0.0008402500000000001,0.0009512500000000001,0.001207,0.00125625,0.0017652500000000001,0.0024649999999999997,0.00308475,0.00456075,0.007311,0.00854425,0.0114865,0.0235025,0.052545749999999995,0.10739994999999992
livemathbench-test,kimi-k2.6-high,kimi-k2.6,4.95,121,0.03823678512396695,4.626651000000001,0.0016905700000000002,0.0021885999999999997,0.0032382,0.00414535,0.00484355,0.005571199999999999,0.00744665,0.01208175,0.01752985,0.02234985,0.0342697,0.0482754,0.059527750000000004,0.0701948,0.0967793,0.15614519999999998,0.20847328999999998
livemathbench-test,gemini-3-flash-preview,gemini-3-flash,3.5,121,0.045579834710743804,5.51516,0.0018442,0.0035004999999999997,0.0052965,0.008419999999999999,0.01062,0.012438,0.015740499999999998,0.023395,0.031694,0.039526500000000006,0.0499385,0.0542075,0.058539,0.07180500000000001,0.0931235,0.19028699999999998,0.1907927
livemathbench-test,minimax-m2.7-high,minimax-m2.7,1.5,119,0.006693567226890755,0.7965344999999999,0.0005338919999999999,0.00072651,0.0009448200000000001,0.00116559,0.00165036,0.00184935,0.0021128999999999996,0.0030835800000000003,0.0038160000000000004,0.005144639999999999,0.007498499999999998,0.009466200000000001,0.01172952,0.014407829999999998,0.018422880000000006,0.021787289999999997,0.024909107999999985
mmlupro-test_3000,claude-opus-4.7-high,claude-opus-4.7,30.0,2997,0.011017772772772773,33.020265,0.0010350000000000001,0.00117,0.0013,0.0014299999999999998,0.00158,0.001755,0.001925,0.0024870000000000005,0.003675,0.005125,0.008425,0.01042,0.012472000000000002,0.015243999999999997,0.019832000000000006,0.032075999999999966,0.15397299999999986
mmlupro-test_3000,gpt-5.4-high,gpt-5.4,17.5,3000,0.0145392975,43.617892499999996,0.0016574749999999996,0.00214475,0.00252225,0.002854625,0.0032565000000000003,0.0036687499999999997,0.0041185,0.005114500000000001,0.00647625,0.008699999999999998,0.011250749999999999,0.0137575,0.017469000000000005,0.024185875000000006,0.033995499999999984,0.05509362499999999,0.11611207499999983
mmlupro-test_3000,gemini-3.1-pro-preview,gemini-3.1-pro,14.0,3000,0.036824541333333335,110.473624,0.0038359,0.0051029000000000005,0.0060940000000000005,0.0069816999999999995,0.0078572,0.0086555,0.009390800000000001,0.01163,0.014206,0.0176856,0.022897399999999995,0.027081499999999998,0.0327652,0.041557199999999996,0.05928939999999998,0.12395599999999961,0.46969947999999606
mmlupro-test_3000,claude-haiku-4.5-high,claude-haiku-4.5,6.0,3000,0.018948821666666664,56.846464999999995,0.00176898,0.002907,0.0036488000000000002,0.00417285,0.0046164,0.0050595,0.005423699999999999,0.0064036,0.008091999999999998,0.012834999999999997,0.02320549999999998,0.02798625,0.0328294,0.039212050000000005,0.0471512,0.06234319999999996,0.09698535999999956
mmlupro-test_3000,gpt-5.4-mini-high,gpt-5.4-mini,5.25,3000,0.0024559114166666667,7.36773425,0.00021949749999999998,0.0002687375,0.000316225,0.0003532125,0.0003992,0.000459,0.0005211249999999999,0.0006728000000000001,0.000872875,0.0011989499999999998,0.0017985999999999974,0.0022500625,0.002912,0.004079162500000001,0.005788999999999996,0.009985212499999986,0.02320191749999994
mmlupro-test_3000,kimi-k2.6-high,kimi-k2.6,4.95,2999,0.023733402250750248,71.17647335,0.001226355,0.00192874,0.00251558,0.003054455,0.00352801,0.0040264,0.0045391599999999995,0.0060358600000000005,0.008614,0.01245116,0.019837119999999996,0.0253942,0.03278252,0.04555934999999995,0.06374981000000005,0.10430426499999998,0.1925564439999999
mmlupro-test_3000,gemini-3-flash-preview,gemini-3-flash,3.5,3000,0.07315512933333335,219.46538800000002,0.0016137999999999999,0.0024507500000000002,0.0031295000000000003,0.004087725,0.005444,0.008116624999999999,0.017898449999999996,0.0328752,0.042250750000000004,0.0529674,0.07577919999999996,0.189447625,0.18967170000000003,0.18983015000000003,0.18997070000000002,0.190201375,0.19095114500000002
mmlupro-test_3000,minimax-m2.7-high,minimax-m2.7,1.5,2993,0.003402370965586368,10.183296299999999,0.0003522,0.00051666,0.00063972,0.0007608,0.00086214,0.0009795000000000001,0.00110076,0.0014139599999999997,0.0018162,0.00234708,0.0032104200000000003,0.003789,0.00461868,0.006015539999999998,0.007867500000000003,0.011759040000000014,0.024081023999999986
simpleqa-subset_500,claude-opus-4.7-high,claude-opus-4.7,30.0,499,0.004043376753507014,2.017645,0.0008297000000000001,0.001029,0.001158,0.0013250000000000002,0.0014710000000000003,0.001745,0.0020109999999999998,0.002651,0.0033150000000000002,0.004114,0.0049159999999999985,0.005415,0.0059819999999999995,0.006865500000000001,0.007657,0.009656,0.013892899999999953
simpleqa-subset_500,gpt-5.4-high,gpt-5.4,17.5,500,0.036415305,18.207652500000002,0.0016816250000000002,0.0027348749999999995,0.0033490000000000004,0.003988125,0.005319500000000002,0.006558125,0.00802425,0.012562499999999999,0.018930000000000002,0.028721,0.04208299999999999,0.052090625,0.0603715,0.07131762499999998,0.0906855,0.12167262499999985,0.19409232499999995
simpleqa-subset_500,gemini-3.1-pro-preview,gemini-3.1-pro,14.0,499,0.06828669739478958,34.075062,0.00312756,0.003947999999999999,0.0047144,0.005316800000000001,0.0058104,0.006241999999999999,0.0066711999999999995,0.0081652,0.009386,0.011206,0.015274799999999998,0.017477,0.02195360000000002,0.03094760000000001,0.058851999999999995,0.755511,0.75647852
simpleqa-subset_500,claude-haiku-4.5-high,claude-haiku-4.5,6.0,500,0.001770314,0.885157,0.00071399,0.0008587000000000001,0.0009498,0.00099855,0.0010616,0.0011159999999999998,0.0011792999999999999,0.001287,0.0014010000000000001,0.0015219999999999997,0.0016816,0.00176025,0.001897400000000001,0.0020576,0.0023252999999999998,0.0029082999999999986,0.005509959999999996
simpleqa-subset_500,gpt-5.4-mini-high,gpt-5.4-mini,5.25,500,0.006632429500000001,3.3162147500000003,0.0002371625,0.0003977625,0.000634925,0.0009036625,0.0011116499999999998,0.001707625,0.002127275,0.003448600000000001,0.0049155,0.006277349999999999,0.008920724999999996,0.010393625,0.0114533,0.0130763375,0.015702600000000008,0.01839061249999999,0.024911714999999997
simpleqa-subset_500,kimi-k2.6-high,kimi-k2.6,4.95,500,0.013248900600000002,6.624450300000001,0.0009018935,0.0016305975,0.00241971,0.0028923075,0.0032670999999999998,0.0036969375,0.004224799999999999,0.00552144,0.00753125,0.009554029999999998,0.012095514999999992,0.0141514125,0.016935620000000005,0.021774004999999996,0.02906431500000001,0.04525049749999998,0.10445392399999981
simpleqa-subset_500,gemini-3-flash-preview,gemini-3-flash,3.5,499,0.0033573336673346694,1.6753095,0.0004977600000000001,0.000608,0.0006824,0.00075155,0.000818,0.0008725,0.0009112,0.0010411,0.0011690000000000001,0.001302,0.0014998,0.0016145000000000003,0.0017681,0.0019663000000000003,0.0022904999999999987,0.0037128999999999947,0.019077619999996846
simpleqa-subset_500,minimax-m2.7-high,minimax-m2.7,1.5,500,0.0025452642000000003,1.2726321,0.000197952,0.00024265500000000001,0.00027381,0.000302655,0.00032910000000000003,0.00035587499999999996,0.00039005999999999996,0.00046985999999999995,0.0006303000000000001,0.001384199999999999,0.0024139499999999998,0.003021,0.00423072,0.005590499999999999,0.00744906,0.010119134999999993,0.01584273599999996

